Approximation by filter functions

In this exploratory article, we draw attention to the common formal ground among various estimators such as the belief functions of evidence theory and their relatives, approximation quality of rough set theory, and contextual probability. The unifying concept will be a general filter function composed of a basic probability and a weighting which varies according to the problem at hand. To compare the various filter functions we conclude with a simulation study with an example from the area of item response theory.

==> datacp50.csv <==
Varname	lower	median	upper
1	0	0	0
2	0.206349206	0.260162602	0.318181818
3	0.195488722	0.24	0.284552846
4	0.096	0.140350877	0.183206107
5	0.243902439	0.279661017	0.316666667
6	0.040322581	0.079136691	0.121428571
7	0.426229508	0.481203008	0.535714286
8	0.303703704	0.380165289	0.458646617
9	0.485294118	0.539823009	0.6
10	0.290076336	0.339130435	0.393442623
11	0.324561404	0.380952381	0.429752066
12	0.453846154	0.519379845	0.586206897
13	0.26446281	0.319672131	0.37414966
14	0.389312977	0.420168067	0.447761194
15	0.162393162	0.22	0.273504274
16	0.305785124	0.35971223	0.413043478
17	0.586956522	0.64028777	0.694214876
18	0.726495726	0.78	0.837606838
19	0.507246377	0.540322581	0.576576577
20	0.577586207	0.64028777	0.704
21	0.384615385	0.460431655	0.533834586
22	0.512605042	0.579710145	0.647058824
23	0.606557377	0.660869565	0.709923664
24	0.4	0.460176991	0.514705882
25	0.527272727	0.6	0.669354839
26	0.454545455	0.5	0.541353383
27	0.878571429	0.920863309	0.959677419
28	0.723214286	0.76	0.798319328
29	0.816793893	0.859649123	0.904
30	0.715447154	0.76	0.804511278
31	0.681818182	0.739837398	0.793650794
32	1	1	1


==> datacp500.csv <==
Varname	lower	median	upper
1	0	0	0
2	0.243093923	0.260032103	0.277317881
3	0.225700165	0.240062354	0.253918495
4	0.126530612	0.140031646	0.153536977
5	0.268562401	0.279935275	0.291318865
6	0.067353407	0.079906905	0.092607636
7	0.462933754	0.480129765	0.497105045
8	0.356219709	0.380112269	0.404308202
9	0.522411128	0.53990228	0.55817738
10	0.323690383	0.339853301	0.356451613
11	0.363123994	0.380204242	0.396331738
12	0.49958159	0.520064205	0.540367706
13	0.303005686	0.320093458	0.336876533
14	0.410628019	0.42004971	0.429241595
15	0.20242915	0.220115416	0.237007874
16	0.343523733	0.359836066	0.376386688
17	0.623613312	0.640163934	0.656476267
18	0.762992126	0.779884584	0.79757085
19	0.529363785	0.54003268	0.551086082
20	0.620500782	0.639934534	0.660125589
21	0.437001595	0.46	0.483210483
22	0.558730159	0.579858379	0.600985222
23	0.643548387	0.660146699	0.676309617
24	0.44182262	0.46009772	0.477588872
25	0.577138289	0.600161551	0.621902478
26	0.486419753	0.5	0.513239875
27	0.907392364	0.920093095	0.932646593
28	0.748251748	0.76	0.772058824
29	0.846463023	0.859968354	0.873469388
30	0.746081505	0.759937646	0.774299835
31	0.722682119	0.739967897	0.756906077
32	1	1	1

